RoRo stowage planning: a systematic study of mathematical formulations

Stowage planning for Roll-On/Roll-Off (RoRo) vessels can be represented with different mathematical formulations for efficient stowage plans: hybrid-slot, grid-based, and lane-based representations. In this work, we implement and compare three formulations equally across a diverse set of instances. We extend these three representations to handle heterogeneous cargo in terms of size and weight, and to address advanced stability requirements, such as centre of gravity limits, stress force limits, and ballast-water adjustments. We evaluate the models in three configurations: cargo placement, simple stability with centres of gravity limits and ballast adjustments, and full stability, which adds shear-force and bending-moment limits. The tests are conducted on three different vessel sizes and solved with a mixed-integer programming solver. The hybrid-slot and grid-based models both perform well finding solutions for 447 out of 486 instances across all configurations; however, the hybrid-slot model placed 8% more cargo than the grid model. By contrast, the lane model only finds solutions for 142 instances and placed 15% less cargo than the grid-based model. The solutions generated by the hybrid-slot model are validated using a commercial vessel-stability software to verify our stability estimations, showing issues in only 24 of 162 instances, which are easily avoided by tightening the stability constraints. Finally, we address the placement of hazardous and refrigerated cargo in an efficient manner for the hybrid-slot model by employing lazy constraints which is shown to solve realistic sized instances.

==> ballast.dat <==
Fill	VCG	Weight	Vol	M_VCG
0	0	0	0	0
10	1.69	91.09	88.87	153.9421
20	2.76	182.19	177.75	502.8444
30	3.47	273.28	266.62	948.2816
40	4.01	364.38	355.49	1461.1638
50	4.45	455.47	444.36	2026.8415
60	4.84	546.57	533.24	2645.3988
70	5.18	637.66	622.11	3303.0788
80	5.5	728.76	710.98	4008.18
90	5.8	819.85	799.86	4755.13
100	6.1	910.95	888.73	5556.795
